Configuration of Single Giant Planet Systems Generating `Oumuamua-Like Interstellar Asteroids

The first discovered interstellar small object, `Oumuamua (1I/2017 U1), presents unique physical properties of extremely elongated geometric shape and dual characteristics of an asteroid and a comet. These properties suggest a possible origin through tidal fragmentation, which posits that `Oumuamua was produced through intensive tidal fragmentation during a close encounter with a star or a white dwarf, resulting in its shape and ejection from its natal system. According to this mechanism, a high initial orbit eccentricity and a small pericentre of the parent body are necessary to produce `Oumuamua-like objects. To verify whether this mechanism can occur in single giant planet systems, we conduct long-term numerical simulations of systems with a low-mass ($0.5M_\odot$) host star and a giant planet in this study. We determine that an eccentric orbit ($e_\mathrm{p}\sim0.2$) and a Jupiter-mass ($M_\mathrm{p}\sim M_\mathrm{J}$) of the planet appears to be optimal to generate sufficient perturbations for the production of `Oumuamua-like objects. When the planetary semi-major axis $a_\mathrm{p}$ increases, the proportion of planetesimals ejected beyond the system $P(\mathrm{ej})$ increases accordingly, while the possibilities of ejected planetesimals undergoing stellar tidal fragmentation $P(\mathrm{tidal}|\mathrm{ej})$ remains relatively constant at $\sim0.6\%$. Focusing on stellar tidal fragmentation alone, the ratio of extremely elongated interstellar objects to all interstellar objects is $P_\mathrm{e}\sim3\%$.

==> README.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.0 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.org.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 22 May 2015
%
% Copyright (C) Royal Astronomical Society 2015, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
